Symbolic Verification of Cache Side-channel Freedom

Cache timing attacks allow third-party observers to retrieve sensitive information from program executions. But, is it possible to automatically check the vulnerability of a program against cache timing attacks and then, automatically shield program executions against these attacks? For a given program, a cache configuration and an attack model, our CACHEFIX framework either verifies the cache side-channel freedom of the program or synthesizes a series of patches to ensure cache side-channel freedom during program execution. At the core of our framework is a novel symbolic verification technique based on automated abstraction refinement of cache semantics. The power of such a framework is to allow symbolic reasoning over counterexample traces and to combine it with runtime monitoring for eliminating cache side channels during program execution. Our evaluation with routines from OpenSSL, libfixedtimefixedpoint, GDK and FourQlib libraries reveals that our CACHEFIX approach (dis)proves cache sidechannel freedom within an average of 75 seconds. Besides, in all except one case, CACHEFIX synthesizes all patches within 20 minutes to ensure cache side-channel freedom of the respective routines during execution.

==> TODO.txt <==
- Loop bound, implementation in CBMC, say that all loop bounds were inferred automatically
- Novelty in the fixing, mention Gilles Barthe paper and say that our fixing is novel (theirs can only handle constant style implementation)
	- Our approach is a way to get into constant time even if the starting program does not have constant time behaviour
	- Another related approach is preloading the cache with all the contents. This makes the program constant time and hence, timing-based attacks impossible. However, it only works if all the data fits into the cache, which may not for small embedded systems. 

Everything should be in the paper as well as in the response letter. 

